How Document Pre-processing affects Keyphrase Extraction Performance

The SemEval-2010 benchmark dataset has brought renewed attention to the task of automatic keyphrase extraction. This dataset is made up of scientific articles that were automatically converted from PDF format to plain text and thus require careful preprocessing so that irrevelant spans of text do not negatively affect keyphrase extraction performance. In previous work, a wide range of document preprocessing techniques were described but their impact on the overall performance of keyphrase extraction models is still unexplored. Here, we re-assess the performance of several keyphrase extraction models and measure their robustness against increasingly sophisticated levels of document preprocessing.

==> tables/resultats.txt <==
pc-finot:output florian$ python diff.py -d ../output/ -r ../output/references/test.combined.stem.final -l 1 -v
INFO:root:loading reference keyphrases from ../output/references/test.combined.stem.final
INFO:root:loading candidate keyphrases from ../output/test.KPMiner.lvl-1.stm
INFO:root:loading candidate keyphrases from ../output/test.TfIdf.lvl-1.stm
0.683761904762
['22.6', '68.4', '0.0', '0.0', '0.0']
pc-finot:output florian$ python diff.py -d ../output/ -r ../output/references/test.combined.stem.final -l 2 -v
INFO:root:loading reference keyphrases from ../output/references/test.combined.stem.final
INFO:root:loading candidate keyphrases from ../output/test.KPMiner.lvl-2.stm
INFO:root:loading candidate keyphrases from ../output/test.TfIdf.lvl-2.stm
0.722833333333
['17.7', '72.3', '0.0', '0.0', '0.0']
pc-finot:output florian$ python diff.py -d ../output/ -r ../output/references/test.combined.stem.final -l 3 -v
INFO:root:loading reference keyphrases from ../output/references/test.combined.stem.final
INFO:root:loading candidate keyphrases from ../output/test.KPMiner.lvl-3.stm
INFO:root:loading candidate keyphrases from ../output/test.TfIdf.lvl-3.stm
0.745714285714
['19.4', '74.6', '0.0', '0.0', '0.0']
pc-finot:output florian$ python diff.py -d ../output/ -r ../output/references/test.combined.stem.final -l 4 -v
INFO:root:loading reference keyphrases from ../output/references/test.combined.stem.final
INFO:root:loading candidate keyphrases from ../output/test.KPMiner.lvl-4.stm
INFO:root:loading candidate keyphrases from ../output/test.TfIdf.lvl-4.stm
0.71630952381
['23.4', '71.6', '0.0', '0.0', '0.0']


test.KPMiner.lvl-1.stm
P: 24.6 R: 17.4 F: 20.2
test.KPMiner.lvl-2.stm
P: 24.1 R: 17.0 F: 19.8
test.KPMiner.lvl-3.stm
P: 27.7 R: 19.3 F: 22.5
test.KPMiner.lvl-4.stm
P: 28.7 R: 19.9 F: 23.3

test.Kea.lvl-1.stm
P: 23.4 R: 16.5 F: 19.2
test.Kea.lvl-2.stm
P: 23.5 R: 16.6 F: 19.3
test.Kea.lvl-3.stm
P: 26.1 R: 18.2 F: 21.2
test.Kea.lvl-4.stm
P: 26.7 R: 18.5 F: 21.7
test.TfIdf.lvl-1.stm
P: 19.5 R: 13.7 F: 16.0
test.TfIdf.lvl-2.stm
P: 20.0 R: 14.1 F: 16.4
test.TfIdf.lvl-3.stm
P: 23.6 R: 16.6 F: 19.3
test.TfIdf.lvl-4.stm
P: 22.7 R: 15.9 F: 18.5
test.TopicRank.lvl-1.stm
P: 15.1 R: 10.3 F: 12.2
test.TopicRank.lvl-2.stm
P: 15.5 R: 10.7 F: 12.5
test.TopicRank.lvl-3.stm
P: 17.9 R: 12.3 F: 14.5
test.TopicRank.lvl-4.stm
P: 16.5 R: 11.3 F: 13.3
test.WINGNUS.lvl-1.stm
P: 25.0 R: 17.6 F: 20.5
test.WINGNUS.lvl-2.stm
P: 24.8 R: 17.4 F: 20.3
test.WINGNUS.lvl-3.stm
P: 27.0 R: 18.6 F: 21.8
test.WINGNUS.lvl-4.stm
P: 27.1 R: 18.8 F: 22.0




defaultdict(<type 'int'>, {'bodyText': 5503, 'reference': 168, 'footnote': 97, 'affiliation': 251, 'subsectionHeader': 1063, 'table': 276, 'category': 129, 'figure': 605, 'copyright': 271, 'author': 252, 'construct': 212, 'note': 362, 'email': 256, 'tableCaption': 264, 'title': 144, 'listItem': 510, 'address': 167, 'figureCaption': 637, 'keyword': 239, 'equation': 1480, 'sectionHeader': 1762, 'subsubsectionHeader': 392, 'page': 895})

144


test-kea-lvl-0.stm
P: 22.60 R: 15.94 F: 18.52
test-kea-lvl-1.stm
P: 22.80 R: 16.12 F: 18.72
test-kea-lvl-2.stm
P: 25.80 R: 18.03 F: 21.03
test-kpminer-lvl-0.stm
P: 23.10 R: 16.33 F: 18.96
test-kpminer-lvl-1.stm
P: 23.50 R: 16.60 F: 19.28
test-kpminer-lvl-2.stm
P: 27.40 R: 19.26 F: 22.41
test-tfidf-lvl-0.stm
P: 18.90 R: 13.41 F: 15.54
test-tfidf-lvl-1.stm
P: 19.70 R: 13.92 F: 16.16
test-tfidf-lvl-2.stm
P: 23.60 R: 16.50 F: 19.21
test-topicrank-lvl-0.stm
P: 15.30 R: 10.49 F: 12.34
test-topicrank-lvl-1.stm
P: 16.30 R: 11.25 F: 13.20
test-topicrank-lvl-2.stm
P: 18.10 R: 12.44 F: 14.60
test-wingnus-lvl-0.stm
P: 24.80 R: 17.49 F: 20.33
test-wingnus-lvl-1.stm
P: 24.20 R: 17.06 F: 19.84
test-wingnus-lvl-2.stm
P: 26.90 R: 18.86 F: 21.96




python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-0/ tfidf
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-0/
info - computing statistics for system: tfidf
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 7836.89583333
info - average maximum recall is 0.801465138088
info - average number of sentences is 398.784722222
info - average number of words is 9771.5625
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-0/ topicrank
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-0/
info - computing statistics for system: topicrank
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 741.555555556
info - average maximum recall is 0.708681428441
info - average number of sentences is 398.784722222
info - average number of words is 9771.5625
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-0/ kea
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-0/
info - computing statistics for system: kea
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 3026.32638889
info - average maximum recall is 0.801465138088
info - average number of sentences is 398.784722222
info - average number of words is 9771.5625
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-0/ kpminer
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-0/
info - computing statistics for system: kpminer
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 723.694444444
info - average maximum recall is 0.640150915007
info - average number of sentences is 398.784722222
info - average number of words is 9771.5625
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-0/ wingnus
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-0/
info - computing statistics for system: wingnus
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 1355.125
info - average maximum recall is 0.751628125745
info - average number of sentences is 398.784722222
info - average number of words is 9771.5625
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-1/ tfidf
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-1/
info - computing statistics for system: tfidf
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 7022.55555556
info - average maximum recall is 0.791436166953
info - average number of sentences is 325.604166667
info - average number of words is 7845.67361111
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-1/ topicrank
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-1/
info - computing statistics for system: topicrank
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 630.618055556
info - average maximum recall is 0.702864914125
info - average number of sentences is 325.604166667
info - average number of words is 7845.67361111
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-1/ kea
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-1/
info - computing statistics for system: kea
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 2526.0
info - average maximum recall is 0.791436166953
info - average number of sentences is 325.604166667
info - average number of words is 7845.67361111
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-1/ kpminer
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-1/
info - computing statistics for system: kpminer
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 598.076388889
info - average maximum recall is 0.62004469839
info - average number of sentences is 325.604166667
info - average number of words is 7845.67361111
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-1/ wingnus
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-1/
info - computing statistics for system: wingnus
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 1017.63888889
info - average maximum recall is 0.738482021802
info - average number of sentences is 325.604166667
info - average number of words is 7845.67361111
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-2/ tfidf
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-2/
info - computing statistics for system: tfidf
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 2463.32638889
info - average maximum recall is 0.705869310043
info - average number of sentences is 106.6875
info - average number of words is 2085.58333333
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-2/ topicrank
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-2/
info - computing statistics for system: topicrank
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 257.75
info - average maximum recall is 0.609335116499
info - average number of sentences is 106.6875
info - average number of words is 2085.58333333
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-2/ kea
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-2/
info - computing statistics for system: kea
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 986.701388889
info - average maximum recall is 0.705869310043
info - average number of sentences is 106.6875
info - average number of words is 2085.58333333
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-2/ kpminer
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-2/
info - computing statistics for system: kpminer
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 225.798611111
info - average maximum recall is 0.508278347377
info - average number of sentences is 106.6875
info - average number of words is 2085.58333333
------------------------------------------------------------------------
python estimate_model_maximum_recalls.py ../output/train.combined.stem.final ../../../corpora/SemEval/train/lvl-2/ wingnus
info - computing statistics for data: ../../../corpora/SemEval/train/lvl-2/
info - computing statistics for system: wingnus
info - loading reference file: ../output/train.combined.stem.final
info - average number of candidates is 434.201388889
info - average maximum recall is 0.656961253121
info - average number of sentences is 106.6875
info - average number of words is 2085.58333333
------------------------------------------------------------------------

